FALCON: An accurate real-time monitor for client-based mobile network data analytics

Network data analysis is the fundamental basis for the development of methods to increase service quality in mobile networks. This requires accurate data of the current load in the network. The control channel analysis is a way to monitor the resource allocations and the throughput of all active subscribers in a public mobile radio cell. Previous open-source approaches require either ideal radio conditions or long-term observations in order to obtain reliable data. Otherwise, the revealed information is polluted by spurious assignments with random content. In this paper, we present a new open-source instrument for Fast Analysis of LTE Control channels (FALCON), which combines a novel shortcut-decoding approach with the most reliable techniques known to us to reduce the aforementioned requirements significantly. Long-term field measurements reveal that FALCON reduces errors in average by three orders of magnitude compared to currently the best approach. FALCON allows observations at locations with interference and enables mobile applications with single short-term tracking of the local load situation. It is compatible with numerous software defined radios and can be used on standard computers for a reliable real-time analysis.

==> plot/CellLoad/TrainingData-falcon-dci.csv-O2-DE-tot_nof_UE_dl-DL.csv <==
date,tot_nof_prb_dl,tot_tbs_dl,tot_nof_UE_dl
2019-04-18 16:00:00,34190.25,7366306.0,25.5
2019-04-18 16:30:00,11397.4,1649524.6,20.0
2019-04-18 17:00:00,42808.0,8264809.6,22.6
2019-04-18 17:30:00,74131.0,20547386.666666668,22.0
2019-04-18 18:00:00,65168.8,12884232.0,21.0
2019-04-18 18:30:00,21508.666666666668,3617389.3333333335,18.0
2019-04-18 19:00:00,22693.166666666668,4477801.333333333,15.666666666666666
2019-04-18 19:30:00,14094.5,4776756.0,14.0
2019-04-18 20:00:00,17582.8,3218441.6,11.6
2019-04-18 20:30:00,21368.0,3169512.0,11.8
2019-04-18 21:00:00,36992.2,6670115.2,9.6
2019-04-18 21:30:00,49948.6,8647844.8,13.2
2019-04-18 22:00:00,24858.833333333332,7492234.666666667,12.0
2019-04-18 22:30:00,18829.666666666668,2081921.3333333333,10.166666666666666
2019-04-18 23:00:00,23992.2,5835438.4,10.8
2019-04-18 23:30:00,12466.8,3079612.8,9.2
2019-04-19 00:00:00,24365.8,3664400.0,7.6
2019-04-19 00:30:00,15526.8,4489433.6,6.6
2019-04-19 01:00:00,25800.6,4957864.0,6.6
2019-04-19 01:30:00,15015.0,3910874.6666666665,6.0
2019-04-19 02:00:00,6205.666666666667,488540.0,4.333333333333333
2019-04-19 02:30:00,5487.666666666667,1048532.0,4.0
2019-04-19 03:00:00,4622.0,229529.33333333334,4.5
2019-04-19 03:30:00,5199.166666666667,502096.0,6.833333333333333
2019-04-19 04:00:00,5008.333333333333,506332.0,4.833333333333333
2019-04-19 04:30:00,22991.5,3675797.3333333335,7.333333333333333
2019-04-19 05:00:00,5219.0,631448.0,5.8
2019-04-19 05:30:00,4742.5,178346.66666666666,5.333333333333333
2019-04-19 06:00:00,4672.5,243946.0,5.5
2019-04-19 06:30:00,6650.5,686406.0,5.25
2019-04-19 07:00:00,4881.4,238686.4,6.0
2019-04-19 07:30:00,11173.4,2296017.6,8.6
2019-04-19 08:00:00,5501.0,362942.4,6.6
2019-04-19 08:30:00,8968.166666666666,1167593.3333333333,9.666666666666666
2019-04-19 09:00:00,28986.8,5375691.2,12.2
2019-04-19 09:30:00,22738.5,4319168.0,10.75
2019-04-19 10:00:00,17085.666666666668,4192306.6666666665,10.333333333333334
2019-04-19 10:30:00,45081.6,9253489.6,13.8
2019-04-19 11:00:00,24126.2,3651280.0,15.8
2019-04-19 11:30:00,13867.666666666666,1784986.6666666667,17.166666666666668
2019-04-19 12:00:00,65488.333333333336,11366046.666666666,16.5
2019-04-19 12:30:00,25851.333333333332,5596670.666666667,14.333333333333334
2019-04-19 13:00:00,13745.0,1908844.0,15.833333333333334
2019-04-19 13:30:00,20916.0,2849456.0,16.25
2019-04-19 14:00:00,24891.25,4720122.0,17.25
2019-04-19 14:30:00,16055.0,1990866.6666666667,15.166666666666666
2019-04-19 15:00:00,21323.8,4093331.2,13.8
2019-04-19 15:30:00,10139.833333333334,695564.0,11.166666666666666
2019-04-19 16:00:00,15647.75,2097968.0,11.25
2019-04-19 16:30:00,8261.5,363584.0,14.5
2019-04-19 17:00:00,33650.666666666664,6382480.0,12.0
2019-04-19 17:30:00,13264.0,1458148.8,13.8
2019-04-19 18:00:00,14708.8,2026780.8,15.0
2019-04-19 18:30:00,17542.0,1661686.6666666667,10.166666666666666
2019-04-19 19:00:00,18962.5,4214356.0,10.5
2019-04-19 19:30:00,18533.666666666668,7627804.0,11.666666666666666
2019-04-19 20:00:00,50792.8,27553200.0,13.4
2019-04-19 20:30:00,13926.0,3393750.6666666665,15.833333333333334
2019-04-19 21:00:00,15889.2,2719062.4,12.4
2019-04-19 21:30:00,13873.0,2884953.3333333335,12.0
2019-04-19 22:00:00,5650.4,244566.4,9.6
2019-04-19 22:30:00,21130.666666666668,3405897.3333333335,8.833333333333334
2019-04-19 23:00:00,17279.333333333332,2742548.0,9.5
2019-04-19 23:30:00,11108.666666666666,1367953.3333333333,7.666666666666667
2019-04-20 00:00:00,37339.666666666664,3735257.3333333335,8.333333333333334
2019-04-20 00:30:00,19409.5,4792938.666666667,6.333333333333333
2019-04-20 01:00:00,6008.5,383774.0,5.75
2019-04-20 01:30:00,38941.8,7437998.4,7.4
2019-04-20 02:00:00,4793.25,393954.0,4.0
2019-04-20 02:30:00,4518.0,118027.2,4.6
2019-04-20 03:00:00,6044.0,1378800.0,5.0
2019-04-20 03:30:00,5914.75,948628.0,6.5
2019-04-20 04:00:00,4972.25,219490.0,5.75
2019-04-20 04:30:00,4488.4,115382.4,3.8
2019-04-20 05:00:00,6505.75,688382.0,5.75
2019-04-20 05:30:00,5920.0,453718.0,4.75
2019-04-20 06:00:00,4660.833333333333,152742.66666666666,4.833333333333333
2019-04-20 06:30:00,6443.5,597658.0,6.25
2019-04-20 07:00:00,22427.4,10092827.2,9.6
2019-04-20 07:30:00,9196.25,801592.0,11.5
2019-04-20 08:00:00,34988.4,6221881.6,11.2
2019-04-20 08:30:00,13292.5,2947545.3333333335,11.666666666666666
2019-04-20 09:00:00,10414.333333333334,1587190.6666666667,12.666666666666666
2019-04-20 09:30:00,31851.833333333332,7288484.0,16.5
2019-04-20 10:00:00,25136.0,7119070.666666667,15.5
2019-04-20 10:30:00,19485.8,3635228.8,11.0
2019-04-20 11:00:00,26360.333333333332,6939094.5,17.166666666666668
2019-04-20 11:30:00,36783.666666666664,11764312.0,16.0
2019-04-20 12:00:00,,,
2019-04-20 12:30:00,,,
2019-04-20 13:00:00,,,
2019-04-20 13:30:00,,,
2019-04-20 14:00:00,,,
2019-04-20 14:30:00,,,
2019-04-20 15:00:00,53120.2,9048971.2,17.4
2019-04-20 15:30:00,30046.5,7219358.666666667,18.0
2019-04-20 16:00:00,17019.8,4311054.4,17.4
2019-04-20 16:30:00,9378.2,966395.2,13.0
2019-04-20 17:00:00,17575.8,2769433.6,14.2
2019-04-20 17:30:00,13289.6,1773984.0,12.2
2019-04-20 18:00:00,15329.166666666666,6760030.666666667,9.333333333333334
2019-04-20 18:30:00,53116.2,18133939.2,9.0
2019-04-20 19:00:00,7797.8,411281.6,8.4
2019-04-20 19:30:00,22085.833333333332,3274461.3333333335,11.5
2019-04-20 20:00:00,27528.25,5972010.0,13.5
2019-04-20 20:30:00,22021.333333333332,6437920.0,11.5
2019-04-20 21:00:00,16432.5,2724176.0,12.0
2019-04-20 21:30:00,20344.333333333332,2413986.6666666665,9.666666666666666
2019-04-20 22:00:00,12068.8,2062134.4,10.4
2019-04-20 22:30:00,18761.5,2594026.0,10.75
2019-04-20 23:00:00,12434.25,1290554.0,11.5
2019-04-20 23:30:00,22310.6,2642790.4,8.8
2019-04-21 00:00:00,7788.8,416801.6,8.8
2019-04-21 00:30:00,85798.2,32167123.2,12.6
2019-04-21 01:00:00,9504.6,1126312.0,9.4
2019-04-21 01:30:00,5997.333333333333,393004.0,6.833333333333333
2019-04-21 02:00:00,7189.0,2014566.0,7.0
2019-04-21 02:30:00,6146.0,427892.0,7.75
2019-04-21 03:00:00,5115.0,194386.66666666666,6.166666666666667
2019-04-21 03:30:00,5895.666666666667,435100.0,5.666666666666667
2019-04-21 04:00:00,9053.333333333334,1012710.6666666666,5.833333333333333
2019-04-21 04:30:00,4599.0,136058.66666666666,5.5
2019-04-21 05:00:00,12361.166666666666,3556376.0,6.166666666666667
2019-04-21 05:30:00,5435.0,326010.6666666667,6.5
2019-04-21 06:00:00,4810.833333333333,200144.0,6.0
2019-04-21 06:30:00,5958.5,792413.3333333334,9.5
2019-04-21 07:00:00,25179.666666666668,6907624.0,9.0
2019-04-21 07:30:00,6540.166666666667,502076.0,9.5
2019-04-21 08:00:00,9044.5,923558.6666666666,13.833333333333334
2019-04-21 08:30:00,16565.666666666668,2966229.3333333335,13.333333333333334
2019-04-21 09:00:00,43111.8,14892032.0,18.4
2019-04-21 09:30:00,12565.166666666666,1564713.3333333333,17.833333333333332
2019-04-21 10:00:00,14750.666666666666,2474161.3333333335,10.666666666666666
2019-04-21 10:30:00,32849.4,9288286.4,13.0
2019-04-21 11:00:00,22680.2,3690564.8,13.6
2019-04-21 11:30:00,15268.333333333334,3986893.3333333335,17.5
2019-04-21 12:00:00,50342.5,10383202.666666666,15.833333333333334
2019-04-21 12:30:00,24263.4,6779025.6,17.4
2019-04-21 13:00:00,40101.833333333336,5940220.0,15.333333333333334
2019-04-21 13:30:00,29693.166666666668,7125905.333333333,15.5
2019-04-21 14:00:00,26706.833333333332,7863424.0,15.833333333333334
2019-04-21 14:30:00,16164.333333333334,3560069.3333333335,14.333333333333334
2019-04-21 15:00:00,52432.5,6499736.0,19.333333333333332
2019-04-21 15:30:00,70273.5,13345261.333333334,13.333333333333334
2019-04-21 16:00:00,29228.5,5488269.333333333,13.5
2019-04-21 16:30:00,58339.5,14744130.666666666,17.166666666666668
2019-04-21 17:00:00,31393.166666666668,4768181.333333333,18.166666666666668
2019-04-21 17:30:00,46866.5,10085400.0,16.833333333333332
2019-04-21 18:00:00,8892.6,941209.6,13.0
2019-04-21 18:30:00,25226.333333333332,6776650.666666667,15.166666666666666
2019-04-21 19:00:00,31881.0,8066700.0,15.5
2019-04-21 19:30:00,42859.166666666664,13018654.666666666,15.166666666666666
2019-04-21 20:00:00,33131.0,8332584.0,14.333333333333334
2019-04-21 20:30:00,25587.4,12634097.6,13.8
2019-04-21 21:00:00,36026.5,7611477.333333333,13.333333333333334
2019-04-21 21:30:00,42634.4,10783211.2,16.0
2019-04-21 22:00:00,23450.833333333332,3191916.0,9.5
2019-04-21 22:30:00,14698.166666666666,2760790.6666666665,8.5
2019-04-21 23:00:00,6685.0,463302.6666666667,9.166666666666666
2019-04-21 23:30:00,6909.833333333333,463604.0,7.833333333333333
2019-04-22 00:00:00,9291.166666666666,995114.6666666666,7.333333333333333
2019-04-22 00:30:00,11741.666666666666,1422213.3333333333,7.333333333333333
2019-04-22 01:00:00,6635.8,666564.8,6.4
2019-04-22 01:30:00,35810.333333333336,19402638.666666668,5.666666666666667
2019-04-22 02:00:00,5857.666666666667,819953.3333333334,5.0
2019-04-22 02:30:00,4504.666666666667,113237.33333333333,3.5
2019-04-22 03:00:00,14807.6,2078627.2,4.8
2019-04-22 03:30:00,8289.8,791560.0,4.6
2019-04-22 04:00:00,18596.5,1662756.0,5.0
2019-04-22 04:30:00,5080.0,263958.4,5.4
2019-04-22 05:00:00,9406.833333333334,1586024.0,5.833333333333333
2019-04-22 05:30:00,4595.333333333333,144744.0,4.5
2019-04-22 06:00:00,4585.666666666667,154210.66666666666,5.5
2019-04-22 06:30:00,7765.666666666667,438058.6666666667,6.5
2019-04-22 07:00:00,7712.0,536014.6666666666,6.833333333333333
2019-04-22 07:30:00,7455.0,611740.0,10.75
2019-04-22 08:00:00,19594.166666666668,2517549.1666666665,11.666666666666666
2019-04-22 08:30:00,9527.666666666666,1637192.0,15.833333333333334
2019-04-22 09:00:00,19707.5,4781381.333333333,14.333333333333334
2019-04-22 09:30:00,12591.8,3870262.4,12.4
2019-04-22 10:00:00,11988.0,2140196.0,13.166666666666666
2019-04-22 10:30:00,12331.8,2252076.8,11.8
2019-04-22 11:00:00,39413.833333333336,11866728.0,14.333333333333334
2019-04-22 11:30:00,19150.166666666668,3932808.0,13.5
2019-04-22 12:00:00,65745.66666666667,17824248.0,14.0
2019-04-22 12:30:00,26863.5,3550932.0,15.0
2019-04-22 13:00:00,12264.666666666666,1604866.6666666667,13.5
2019-04-22 13:30:00,40513.666666666664,7180093.333333333,17.0
2019-04-22 14:00:00,50598.333333333336,11810717.333333334,14.5
2019-04-22 14:30:00,29536.166666666668,5952957.333333333,15.166666666666666
2019-04-22 15:00:00,26580.833333333332,7271236.0,16.333333333333332
2019-04-22 15:30:00,30090.333333333332,7572892.0,14.0
2019-04-22 16:00:00,23038.166666666668,5447432.0,12.5
2019-04-22 16:30:00,45703.833333333336,5625844.0,14.666666666666666
2019-04-22 17:00:00,31443.0,6848305.333333333,14.5
2019-04-22 17:30:00,17198.0,2729397.3333333335,18.166666666666668
2019-04-22 18:00:00,27252.0,3733497.3333333335,13.5
2019-04-22 18:30:00,25019.333333333332,5120432.0,13.333333333333334
2019-04-22 19:00:00,20811.4,6128929.6,15.2
2019-04-22 19:30:00,27974.5,8237292.0,13.833333333333334
2019-04-22 20:00:00,29474.166666666668,6452025.333333333,12.166666666666666
2019-04-22 20:30:00,40403.6,8718385.6,18.2
2019-04-22 21:00:00,15448.666666666666,2852288.0,14.333333333333334
2019-04-22 21:30:00,10639.0,684782.0,11.5
2019-04-22 22:00:00,51476.333333333336,13652150.666666666,9.666666666666666
2019-04-22 22:30:00,27062.166666666668,4137438.6666666665,8.0
2019-04-22 23:00:00,13892.5,2199774.6666666665,8.333333333333334
2019-04-22 23:30:00,13780.333333333334,1728986.6666666667,7.333333333333333
2019-04-23 00:00:00,19318.6,2884864.0,7.6
2019-04-23 00:30:00,12731.4,1430699.2,7.2
2019-04-23 01:00:00,10548.833333333334,1323900.0,6.0
2019-04-23 01:30:00,11522.6,1742449.6,6.4
2019-04-23 02:00:00,16695.2,8433195.2,6.8
2019-04-23 02:30:00,4739.0,160188.0,4.0
2019-04-23 03:00:00,4415.4,155123.2,5.8
2019-04-23 03:30:00,24106.0,1960464.0,4.2
2019-04-23 04:00:00,4760.833333333333,268294.6666666667,7.0
2019-04-23 04:30:00,18394.75,5091928.0,7.25
2019-04-23 05:00:00,5341.0,223804.0,8.0
2019-04-23 05:30:00,7483.2,591860.8,7.8
2019-04-23 06:00:00,9676.166666666666,2002916.0,10.5
2019-04-23 06:30:00,52740.6,11864265.6,14.6
2019-04-23 07:00:00,39329.0,9302924.0,19.0
2019-04-23 07:30:00,20208.666666666668,5273784.0,18.666666666666668
2019-04-23 08:00:00,24618.0,3539578.0,27.5
2019-04-23 08:30:00,30488.8,4129849.6,25.2
2019-04-23 09:00:00,49841.6,6338337.6,28.4
2019-04-23 09:30:00,53157.166666666664,12233128.0,31.0
2019-04-23 10:00:00,29102.666666666668,6572725.333333333,32.833333333333336
2019-04-23 10:30:00,101042.66666666667,41250377.333333336,34.666666666666664
2019-04-23 11:00:00,30312.0,7039624.0,32.2
2019-04-23 11:30:00,90098.25,17135418.0,34.5
2019-04-23 12:00:00,27512.25,4999946.0,40.25
2019-04-23 12:30:00,46793.8,12412692.8,35.4
2019-04-23 13:00:00,28600.2,3802624.0,32.8


==> plot/RNTI-frequency/RNTI-Frequency-2019-04-23-08-04-40-Vodafone-rsrp-108.60-rsrq-13.70-falcon.csv <==
rnti,frequency
5,22
1606,1
9955,228
10183,530
10297,67
10827,3
10895,2698
10943,1595
10949,74
10963,17
10991,19
11009,247
11015,150
11039,2
11049,150
11053,71
11057,5
11097,19
11101,20
11111,328
11115,99
11117,2913
11121,28
11127,50
11149,59
11151,44
11155,1
11157,62
11159,144
11165,16
11195,25
11203,26
65534,44
65535,349


==> plot/RNTI-frequency/RNTI-Frequency-2019-04-23-08-04-40-Vodafone-rsrp-108.60-rsrq-13.70-owl.csv <==
rnti,frequency
5,22
77,1
244,1
474,1
553,1
878,1
936,1
1216,2
1391,3
2048,1
2584,1
3596,1
3603,1
3842,2
4144,2
4553,2
5084,1
5091,1
5107,1
5174,2
5271,1
5699,2
5839,2
5946,1
6003,3
6518,1
6579,1
7264,2
7749,3
7970,1
9319,1
9659,1
9764,1
9955,230
10131,1
10183,534
10297,66
10397,2
10551,3
10667,2
10827,2
10889,2
10895,2696
10923,4
10943,1596
10949,81
10963,17
10985,5
10991,19
11009,245
11015,160
11039,4
11049,147
11053,71
11057,5
11061,5
11097,21
11101,20
11102,1
11111,329
11115,100
11117,2912
11121,28
11127,50
11149,59
11151,44
11155,2
11157,62
11159,143
11165,17
11169,1
11189,1
11195,25
11203,26
12407,1
13015,1
13652,2
13789,2
14351,2
14396,6
14824,1
15047,1
15635,1
15756,1
15974,1
16717,1
17231,2
17272,1
17826,1
18005,3
18489,1
18498,1
18788,1
19660,1
20325,4
20340,2
21484,1
21865,1
22307,2
23228,1
23291,2
23319,2
23937,1
23970,2
24288,1
24769,1
25553,2
25577,1
25792,2
26027,1
26660,1
28149,3
28275,1
28302,3
28344,1
28851,1
28927,1
28984,4
29213,1
29384,3
30080,1
30259,1
30918,1
31365,1
31444,1
31728,1
31855,1
32139,1
32521,1
32701,1
32934,1
33078,1
33399,2
33841,1
34490,2
34506,1
34802,1
34977,1
35671,1
35794,1
36016,1
37485,1
37687,1
37815,1
38497,8
38641,1
39660,1
39901,2
39991,1
40164,1
40240,1
40487,1
40789,2
40850,1
40958,2
41027,2
41176,5
41744,1
42091,1
42177,1
42366,1
42666,1
42681,2
42889,1
42965,1
43080,1
43612,1
44315,1
44350,1
44515,1
44715,3
44717,1
45034,1
45608,1
45800,2
46243,1
46825,1
46998,2
47424,1
47810,2
48458,1
49200,1
49301,1
49654,1
50647,9
51095,2
51429,1
51530,2
51905,1
52111,1
52728,1
53159,2
53208,1
53322,2
53519,5
54197,2
55335,2
55445,2
56173,2
56800,2
56831,3
56962,1
57111,1
58415,2
58633,1
58867,1
58912,1
59063,2
59944,6
59976,1
59979,3
60247,1
60264,3
60868,1
61001,2
61106,1
61471,1
61571,2
61753,1
61906,2
62209,1
62367,1
63022,2
64932,1
65534,44
65535,349


==> plot/RNTI-frequency/RNTI-Frequency-2019-04-23-08-09-40-Vodafone-rsrp-106.90-rsrq-13.90-falcon.csv <==
rnti,frequency
5,13
13721,13
14447,33
14495,38
14673,63
14683,382
14715,4
14753,151
14775,75
14851,34
14879,32
14887,3655
14889,12
14925,129
14935,16
14939,9
14945,103
14953,39
14975,12
14997,24
15001,11
15007,120
15015,59
15017,76
15029,36
15039,16
15041,144
15043,81
15045,28
15055,17
15057,29
15063,118
15065,35
15073,1
65534,35
65535,350


==> plot/RNTI-frequency/RNTI-Frequency-2019-04-23-08-09-40-Vodafone-rsrp-106.90-rsrq-13.90-owl.csv <==
rnti,frequency
5,13
1315,1
1967,1
3395,2
3836,1
6859,2
7605,1
10599,1
11133,1
11491,1
13206,3
13721,14
13998,2
14447,37
14495,39
14673,68
14683,384
14715,4
14721,3
14753,152
14775,75
14851,41
14879,31
14887,3655
14889,12
14919,3
14925,141
14935,18
14939,9
14943,12
14945,112
14953,43
14975,12
14997,24
15001,21
15007,120
15015,60
15017,77
15029,36
15039,16
15041,146
15043,81
15045,28
15055,17
15057,29
15063,119
15065,35
15073,1
16825,1
17279,3
17462,1
18562,1
20272,1
21433,1
22673,2
23982,2
24637,1
26769,2
27930,2
29835,1
32399,1
34510,1
36481,1
37979,1
39204,1
42235,1
42842,1
42972,1
44649,1
45139,1
46646,2
49812,1
51376,1
54050,2
54438,1
54851,1
55067,1
57060,1
59063,1
59665,1
63108,1
65534,35
65535,350


==> plot/RNTI-frequency/RNTI-Frequency-2019-04-23-08-14-40-Vodafone-rsrp-107.40-rsrq-12.80-falcon.csv <==
rnti,frequency
5,5
17421,73
18391,77
18525,466
18543,17
18549,1
18551,4
18559,16
18593,23
18599,43
18609,3
18679,18
18683,72
18687,14
18693,2
18711,48
18713,53
18721,76
18725,174
18755,39
65534,34
65535,350


==> plot/RNTI-frequency/RNTI-Frequency-2019-04-23-08-14-40-Vodafone-rsrp-107.40-rsrq-12.80-owl.csv <==
rnti,frequency
5,5
94,1
609,1
671,1
2043,1
2116,1
3234,3
4266,1
4613,2
4745,1
4819,2
4996,1
5489,1
5774,1
6433,2
6540,1
6647,1
6943,1
7555,1
8620,1
9414,1
9757,1
10847,1
12179,1
12211,2
12511,1
12536,1
12659,2
13420,1
13474,2
13877,1
14036,1
14188,1
14570,1
15023,1
15134,2
15227,1
15401,1
15511,2
15672,1
16852,1
16930,2
17063,2
17421,74
17473,1
17583,1
17857,2
18163,1
18391,79
18525,474
18543,15
18549,1
18551,2
18559,18
18593,27
18599,39
18679,20
18683,74
18693,4
18711,48
18713,53
18721,76
18725,175
18755,39
19430,1
19709,2
19725,1
20162,1
20302,1
20781,2
21020,1
21193,1
21563,1
22088,2
22194,1
22414,2
22457,1
22524,1
23021,1
23287,1
24446,1
24856,2
25205,1
25430,1
25929,1
26464,1
26540,1
26750,1
27170,2
27804,2
27817,1
28061,1
28673,2
28776,2
28842,2
29049,1
29103,1
29358,2
29541,1
30031,2
30651,1
30654,1
30694,1
31132,1
31765,1
31907,1
32177,2
32723,1
33369,1
33519,1
33656,1
34925,1
34931,1
35324,1
35396,1
36236,1
36403,1
37708,1
38042,1
38451,1
38768,2
38823,1
39001,1
39273,1
40482,1
40485,2
40989,1
41021,1
41065,1
41305,1
41767,1
42371,1
42897,2
43836,1
44266,2
44964,1
45362,3
45989,1
46201,1
47102,2
47502,1
48340,1
49860,1
50066,1
50626,1
50649,1
50880,1
51615,1
52124,1
52465,1
52919,1
53708,1
54253,1
54699,1
55150,1
55343,1
55798,1
56117,1
56712,1
56804,2
56840,1
56974,1
57639,1
57831,2
57916,1
58161,1
58171,1
58439,2
58447,1
58757,1
59060,1
60541,1
60646,1
61140,1
61192,1
61349,2
61520,1
61645,2
62332,1
62929,1
63519,1
63793,1
63873,1
64082,1
64790,1
65238,1
65271,2
65534,34
65535,350

